FuDoBa: Fusing Document and Knowledge Graph-based Representations with Bayesian Optimisation

Building on the success of Large Language Models (LLMs), LLM-based representations have dominated the document representation landscape, achieving great performance on the document embedding benchmarks. However, the high-dimensional, computationally expensive embeddings from LLMs tend to be either too generic or inefficient for domain-specific applications. To address these limitations, we introduce FuDoBa a Bayesian optimisation-based method that integrates LLM-based embeddings with domain-specific structured knowledge, sourced both locally and from external repositories like WikiData. This fusion produces low-dimensional, task-relevant representations while reducing training complexity and yielding interpretable early-fusion weights for enhanced classification performance. We demonstrate the effectiveness of our approach on six datasets in two domains, showing that when paired with robust AutoML-based classifiers, our proposed representation learning approach performs on par with, or surpasses, those produced solely by the proprietary LLM-based embedding baselines.

==> wandb_export_2025-04-13T18_07_19.234+02_00.csv <==
"Name","Agent","State","Notes","User","Tags","Created","Runtime","Sweep","data_folder","dataset_name","local_kg_suffix","method","metric.goal","metric.name","mult_kg","mult_loc","mult_text","parameters.data_folder","parameters.dataset_names","parameters.local_kg_suffix","parameters.mult_kgs","parameters.mult_locs","parameters.mult_texts","parameters.proj_concats","parameters.proj_kgs","parameters.proj_locs","parameters.proj_texts","program","proj_concat","proj_kg","proj_loc","proj_text","test_accuracy","test_f1","test_nll","test_precision","test_recall","train_f1","train_nll"
"solar-sweep-36","","finished","-","","","2025-04-11T18:50:52.000Z","377","uiiatkz9","export/embs_oa_small","books","kg_loc_gpt4o","","","","0","1","1","","","","","","","","","","","","0","0","0","0","0.925","0.9249963248199162","0.2092962856501085","0.9250833163300008","0.925","0.941","0.19670200348439737"
